The Alexander module of a trigonal curve

We describe the Alexander modules and Alexander polynomials (both over $\Q$ and over finite fields $\FF{p}$) of generalized trigonal curves. The rational case is closed completely; in the case of characteristic $p>0$, a few points remain open.

==> gle/4D0.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/4D0_inc}}
\put(1.62667,0.971354){\makebox(0,0)[lb]{{\normalsize 0}}}
\put(0.36667,0.971354){\makebox(0,0)[lb]{{\normalsize 0}}}
\end{picture}


==> gle/5B0.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/5B0_inc}}
\end{picture}


==> gle/5E0.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.22586)(0,0)%
\put(0,0){\includegraphics{gle/inc/5E0_inc}}
\put(0.319286,1.4063){\makebox(0,0)[lb]{{\normalsize 5}}}
\put(0.95869,0.16725){\makebox(0,0)[lb]{{\normalsize 5}}}
\put(1.71203,1.34051){\makebox(0,0)[lb]{{\normalsize 5}}}
\end{picture}


==> gle/5F0.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/5F0_inc}}
\put(1.17167,1.54955){\makebox(0,0)[lb]{{\normalsize 0}}}
\put(0.82167,0.393154){\makebox(0,0)[lb]{{\normalsize 0}}}
\end{picture}


==> gle/N6p13.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/N6p13_inc}}
\end{picture}


==> gle/N6p7.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/N6p7_inc}}
\end{picture}


==> gle/z3+z3.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/z3+z3_inc}}
\end{picture}


==> gle/z3.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/z3_inc}}
\put(0.18667,0.971354){\makebox(0,0)[lb]{{\normalsize 8}}}
\end{picture}


==> gle/z5+z5.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.715,3.715)(0,0)%
\put(0,0){\includegraphics{gle/inc/z5+z5_inc}}
\end{picture}


==> gle/z5.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.175,2.175)(0,0)%
\put(0,0){\includegraphics{gle/inc/z5_inc}}
\put(1.55454,1.02016){\makebox(0,0)[lb]{{\normalsize 9}}}
\end{picture}

